Revisiting thermoelectric effects in the crust of neutron stars

Context. Large thermal variations have been observed in neutron stars that typically are not aligned with density gradients. Such terms may activate the Biermann battery effect, leading to thermoelectric interactions and to the generation of electromotive force. Aims. We aim to identify the possible impact of a temperature anisotropy on the crust of a neutron star can have in the evolution of its magnetic field, through the thermoelectric terms. Methods. We consider a neutron star crust with large temperature gradients, associated with long-lived hot spots, described by a localized Gaussian-type function. We simulate the interplay between the battery term and the Hall and Ohmic evolution numerically for axisymmetric systems. Results. The results indicate that for crust temperatures of $\sim$$10^9$ K the toroidal field can be amplified up to $\sim$$10^{14}-10^{15}$ G near the points of maximum temperature gradients, and it locally changes the architecture of the poloidal field lines. For internal crustal temperatures of $\sim$$10^8$ K, the temperature gradient generates fields that are lower by about two orders of magnitude. In these cases, saturation is achieved after some hundred thousand years, after which the battery and Ohmic dissipation balance each other, whereas the Hall drift contributes comparatively little to the final field strength, but it can affect its structure. Conclusions. We conclude that the thermoelectric effect can impact the overall magnetic field evolution, provided that the thermal gradient is maintained for a sufficiently long time. Neutron stars endowned with moderate-strength magnetic fields may be affected by the thermoelectric effect if the hotspots survive for timescales of a few kiloyears.

==> reply.txt <==
We gratefully thank the editor and referee for handling and studying our manuscript. Particularly, we appreciated the referee's ideas and suggestions to understand the physics of the mechanism beyond the boundaries of our specific model, setup and conditions, and made an effort to address that aspect (a subsection was added). We have proceeded into several other amendments as well, as suggested by the review, which we explain analytically here, whereas all our changes are marked in red color.

This paper presents interesting 2D (axially symmetric) simulations of the evolution of the magnetic field in neutron star crusts, combining the effects of Ohmic diffusion, Hall drift, and a thermoelectric battery. As far as I can tell, it is the first work combining all these effects. It leads to the interesting conclusion that, at least in principle and in the geometry considered, the magnetic field grows a long-lived toroidal component.  My main, general criticism of the paper is that there is relatively little attempt to achieve a deeper understanding, beyond looking at the results of the simulations. I do not think that is a strict requirement for publishing the paper in A&A, but it would certainly enrich the paper to consider some of this.

For example, some simplified cases might be considered that keep the main physical effects but are easier to analyze. One of these is starting with zero magnetic field. In this case, the battery effect should cause a toroidal field to grow linearly in time until either the Hall drift or Ohmic diffusion (depending on parameter choices) saturates this growth. Also, why include a radial dependence of the temperature, which on the one hand does not directly contribute to the battery effect (because it vanishes in the cross product with the density gradient) and on the other hand is chosen to have a length scale larger than the crust thickness? 

RESPONSE: Some simplified cases were run and analyzed in the newly-created subsection 5.1, from which we draw more general conclusions. The radial component does not contribute to the battery term indeed, but we chose to keep it for its other purposes (e.g. test simulation with conductivity dependent on temperature, Section 5.2). The mostly-assumed large sigma_r fulfils our purpose for mostly uniform temperature radially, and also works for technically ignoring the r-gradient of temperature. 

It might also be interesting to study whether the final equilibrium toroidal field (an "attractor", as found by Gourgouliatos & Cumming in Hall+Ohm simulations) is determined exclusively by the competition of the battery with Ohmic diffusion, or whether the Hall drift also plays an important role.  Also, there are potentially useful scaling relations (for example, of this attractor field as a function of the temperature gradient) that are not even mentioned, much less explored or verified in the simulations. It is likely that, for relatively low temperatures, the "attractor" toroidal field will be weak enough to make the Hall term irrelevant, thus the balance between battery and Ohm should make the field strength proportional to temperature, and perhaps even analytically calculable with some simplifications (such as neglecting the radial dependence).

RESPONSE: The field seems not to have the form of a Hall attractor as a combination of varous multipoles, but still reaches an equilibrium in all cases which is determined by the temperature profile. Moreover, a scaling relation between the field and the temperature profile, both in terms of magnitude and gradient, has been added, which is consistent with the numerical results. All these ideas are discussed in the subsection 5.1, which was added in this revision. Motivated by that, we have also calculated the magnitude of the three terms of equation 38 finding that the dominant ones are the battery and the Ohmic losses, but in some locations, the Hall term has some contribution which affects the shape of the field.  

Furthermore, the parameters chosen appear to be rather unrealistic. Since the time scales of interest are rather long (approaching millions of years), the expected interior temperature over most of this period will be ~10^8 K or less, by no means 10^9 K or higher. The use of eq. (36) to determine the inner crust temperature from that of a surface hotspot is incorrect if the latter is generated by heating the star from the outside, which seems most likely. The (redshifted) temperature in the inner crust and core is almost certainly quite uniform and related to the effective temperature of the surface as a whole, not that of a local hotspot. It would be interesting to at least estimate the expected effect for more realistic parameters.

RESPONSE: The condition under which eq. (36, now 39) holds true was properly explained. The effect of more realistic temperatures (e.g. ~10^8 K) is examined already in subsection 4.2, whereas as explained in subsection 4.3, the mechanism is dependent on the temperature gradient, rather than the temperature itself (i.e. steep gradients of otherwise relatively low temperatures can also generate strong fields).

A few more specific comments:
• The Introduction of the paper is quite long and gives many details about previous work that do not seem to make the present paper more understandable. With all that information, it is easy to overlook the one sentence stating what is the main novelty of the present paper, which I believe to be the combination of battery, Hall, and Ohm in one simulation (lines 206-209).

RESPONSE: We decided to keep the thorough, though comprehensive literature review in our introduction, so that an interested reader will be aware of all previous efforts on the specific problem and realizes the importance of this work. We added though a paragraph in the Introduction emphasizing on the goals of this study.

• Line 12: the puzzling statement that "other interesting theories are proposed" for magnetars should at least be accompanied by a reference. 

RESPONSE: We have provided appropriate references demonstrating the different mechanisms thay may lead to magnetar fields contrasting the pulsar fields. 

• Line 17-18: "flares and bursts, which are linked to changes of their magnetic field structure". I do not think this is well established. Perhaps "which have been linked" or "are probably linked"?

RESPONSE: Properly amended.

• Line 20-22: The claim that the existence of fields spanning many orders of magnitudes support the hypothesis of field evolution is questionable if it is not linked to the fact that the smaller magnitudes are found in much older objects.

RESPONSE: This clarification was added.

• Line 54: It is stated that ambipolar diffusion is important in the core and inner crust, but it cannot happen in the latter as there aren't two species of charged particles that could diffuse together, carrying the magnetic field.

RESPONSE: We have edited this point in the paper, clarifying that ambipolar diffusion occurs in the core. 

• Line 96: "in a vertical direction from" should be "perpendicular to".

RESPONSE: Properly amended.

• Line 222: Electrons are not the only carriers of thermal energy, which can also be carried by phonons. Is the latter effect negligible? Under what conditions?

RESPONSE: The proper clarification was added.

• Line 226: As used here, "e" is the positron (or proton) charge. The electron charge is -e.

RESPONSE: Properly amended.

• Lines 237-240: It is explained that the thermopower has an isotropic and an anisotropic part, but then the latter is neglected "for simplicity". Is this justifiable? Is that part much smaller, under realistic neutron star conditions?

RESPONSE: We have edited the text in this part. The isotropic part is related to the Biermann battery which is the main aim of this work, as discussed in De Grandis et al. 2020. 

• Eq. (5) should not have a minus sign.

RESPONSE: Properly amended.

• \rho_{out} is defined in line 294 as the density at neutron drip (which seems consistent with eq. 15, although it might be more natural to call it \rho_{nd}), in line 303 as the density at the bottom of the ocean, which is very different.

RESPONSE: Properly amended to remove any confusion.

• Line 324: I don't see why the conductivity could not be considered as a function of temperature. This would not necessarily require following the temperature evolution, much less solving for heat diffusion. It would just mean using the same temperature in this dependence as in the battery.

RESPONSE: We have tried adopting a conductivity related to temperature linearly, without noticing any qualitative difference in our outputs. Nevertheless, temperature and conductivity are rather non-linearly dependent on this context, so we chose the zeroth and simplest approximation, as it does not heavily influence our outcomes. The confusing phrasing "require additional solving of the heat transfer equations" was omitted.

• Line 336: I don't understand the statement "R_M does vary through crust, but in our computations we account for its maximum value." Since the variables contained in R_M depend on position (and B in particular also on time), the variation through the crust is explicitly considered in the calculations.

RESPONSE: The confusing phrasing "but in our computations we account
for its maximum value" was omitted.

• Line 345: I don't understand why using \mu instead of \theta would avoid infinities at the poles.

RESPONSE: This phrasing was replaced by a general remark about the choice of \mu.

• Line 356: "L is axis size". First, L was used previously with a different meaning. Second, what is "axis size"? I suppose some kind of grid spacing.

RESPONSE: Properly amended.

• Lines 375-386: First, two alternative choices are explained: 1) magnetic field confined to the crust; 2) magnetic field penetrating the core (and assumed constant in it). Then, starting with "However," a statement about the Meissner effect is made, which might justify choice 1, but the connection or contradiction intended is not clear.

RESPONSE: "However" was omitted and the sentence was formulated correctly.

• Line 393: Sec. 3.2 referring to itself.

RESPONSE: Properly amended.

• Lines 410-412: "since our model considers only the outermost 5% of the neutron star (its crust), it is rather safe to assume that a uniform background temperature distribution governs this region." In a sense, the opposite is true: Any temperature gradient is confined precisely to the outermost layers. In general, I think too much of an effort is made to justify some minor assumptions in a model that is cannot be very realistic but can nevertheless be useful.

RESPONSE: We meant to say that the simulated part of star is rather small so that a generally uniform temperature may be assumed – though any differences indeed may be found there, and that is why we added the anisotropy. We tried to clarify this point in our text. The referee is right in their last point here. We wanted to make sure that all our choices are properly justified, and that is why we might somewhat got carried away by too much detail on some explanations. While we kept our original writing for those justifications (for the most part), we tried to give the big picture of the implications of our results in subsection 5.1.

• Lines 428-429: r_0 and \sigma_r are lengths but are given as numbers with no units. What are the units? r_{nd}? This should certainly be stated. The choices of numbers also seem very arbitrary: r_0=0.99 should make no difference with respect to 1, and \sigma_r=0.1 (larger than the crust thickness) implies essentially no radial dependence.

RESPONSE: The units of r_0 and \sigma_r were clarified in Section 3.2. r0 = 0.99 makes some difference; the motivation behind its choice comes from assuming that backflowing currents are stopped within 1% of radius, as explained in Section 4.3, and also by practical reasons regarding the numerical grid. The mostly-assumed large sigma_r fulfils our purpose for mostly uniform temperature radially, and also works for technically ignoring the r-gradient of temperature, which vanishes in the cross product of induction equation.

• Line 462: \Psi_0 should also have units, which are not given.

RESPONSE: The units were clarified in Section 3.2.

• Line 469: "near the point (r_0; \theta_0)": This is a line (ring around the axis), not a point.

RESPONSE: "point" was omitted to avoid any confusion.

• Line 497-498: "energy and field provided by the thermoelectric battery are compensated by the Ohmic losses". Is the Hall drift irrelevant here? It obviously does not affect the energy, but it could affect the field configuration.

RESPONSE: The particular relative contribution of the three terms is now analyzed in subsection 5.1.

• Line 506-507: "the larger the initial poloidal field, the sparser the final poloidal lines appear". In the figures, always the same number of poloidal lines is chosen, so they do not become sparser. I think the statement should be clarified. (Again in 525-526.)

RESPONSE: As explained in the second paragraph of Section 4.1, the same number of poloidal lines are drawn in each set of figures, so that the strength of the poloidal field is determined by the density of those lines. Some difference in this density is indeed noticed near the battery region of Figs. 4, and this clarification was added as well.

• Line 559-560: "The rest of the star (far from the battery region) is maintained at fields ~10^{10} G." Is this a poloidal field (which should be decaying?) or a toroidal field (distant effect of the battery?)?

RESPONSE: A discussion of the origin of these small magnetic fields in regions away from the battery was added.

• Line 675ff: The most obvious way of creating horizontal temperature gradients is not mentioned, namely the anisotropic heat conductivity due to the magnetic field. This might be particularly interesting as it provides another coupling between the temperature and the magnetic field, so there will be feedback in both directions.

RESPONSE: This idea was added along with the ones already mentioned.

• Line 755-757: "conductivity is a function of density, which in turn is dependent on the ocean temperature; thus, conductivity is only indirectly modulated by temperature": In fact, conductivity depends also directly on temperature (at least as affected by phonon scattering).

RESPONSE: This is clarified.

The English is understandable, although there are many minor mistakes (incorrectly used prepositions in, on, to, missing articles "the", etc.) and several typographical errors.

RESPONSE: Some minor mistakes identified and corrected.

Other changes:
- Eq. 14: We corrected the product between grad I and grad sigma (dot product instead of cross product).
- Eq. 15: We added the missing exponent
- Fig. 3 and 6 (energy plots) were changed to log y scale
- Eq. 23: We added a missing exponent in n_e
- Fig. 1 was changed so that temperatures are expressed in terms of T_0 (general case)
- We added a few references in the Introduction to make our points more clear
- The Discussion Section was split in two parts, the first one being about the general conclusions/implications of our results (now added), and the second having the practicability and limitations of our model
- We added an expression for the corresponding Reynolds number for the battery term (eq. 23)
- We slightly changed the abstract and conclusion according to the general remarks of our new analysis
- The defintion of poloidal-toroidal energies, and components Br, Bθ, Bφ were moved in Section 2 along with the rest of the mathematical formulation


==> reply2.txt <==
We thank the referee for studying our revised version. Below are our replies to the comments raised. All our changes are marked in red color in the revised manuscript.

This new version of the paper is somewhat improved with respect to the previous one. However, in another careful reading, I noticed several issues, some of them introduced in the revision, whereas others were already present, but I did not notice them before:

1. Regarding the issue of electron vs. phonon thermal conductivity, the paper cited in line 240 (Chugunov & Haensel 2007) emphasizes that for B~10^{12} G the phonon conductivity is much smaller than the electron conductivity along the magnetic field, but not necessarily across it, and the electron conductivity becomes highly anisotropic. Therefore, the justification given here for ignoring the phonon conductivity would force considering anisotropic electron conductivity. This should at least be pointed out, even if in the end the thermal conductivity is taken to be isotropic.

RESPONSE: These issues were clarified.

2. The first 2 paragraphs of sec. 2.2, and eq. (17) in particular, still do not seem to be consistent. Is the outer boundary of the (modeled) crust taken to be the neutron drip (as said in the first paragraph) or the bottom of the ocean (as said in the second)? (It should be checked whether the rest of the paper is consistent with the correct option.) Evaluating eq. (17) at r=r_{cc} gives \rho=\rho_{cc}+\rho_{out}, which is "almost right" since \rho_{out}<<\rho_{cc}, but why not make it strictly right? Evaluating it at r=r_{nd} gives \rho=\rho_{out}, which is inconsistent with the statement that \rho_{out} is the density at the bottom of the ocean.

RESPONSE: The inconsistencies correctly pointed out here were clarified.

3. Eq. (19) is generally true. It does not depend on the assumption of an iron crust. It is also not clear how eq. (20) is used, since no value for n_I is given. Is it really taken to vary with temperature?

RESPONSE: We amended our text so that it is now clear that eq. (19) is not dependent on the assumption of iron, though an iron crust is indeed assumed for eq. (18). n_I is computed using eq.(18) and (19), and thus is taken to vary with temperature.

4. Lines 334-335: "assume that \rho_{out}, throughout the star"? What does that mean?

RESPONSE: Properly amended.

5. In line 388, "the continuity of B_\theta=0...", I suppose the "=0" is wrong. B_\theta is continuous if there are no surface currents, but generally it is not =0 at the surface.

RESPONSE: Indeed, the "= 0" part was deleted.

6. In line 402, dI/dr should be a partial derivative.

RESPONSE: Properly amended.

7. In lines 405-410, assuming that the Meissner effect quickly expels the magnetic field means that the field in the core vanishes, not just that it does not evolve. (In fact, it would have evolved very quickly to get to vanish.) The alternative of a field threading the core, but not evolving in it, should be discussed separately, as it is not related to the Meissner effect.

RESPONSE: These cases were clarified.

8. In line 419, since \Psi_0 is a magnetic flux, its units should be G cm^2, not just Gauss.

RESPONSE: Properly amended.

9. The sentence in lines 479-481 does not make sense. In axial symmetry, the poloidal field lines are always in a meridional plane, and this is completely unrelated to the stellar rotation, which does not affect any of the effects studied here.

RESPONSE: This confusing sentence was omitted.

10. The paragraph in line 516-524 appears to be inconsistent with Fig. 3, which shows that the toroidal energy asymptotes to a constant value, but the poloidal energy (and thus the poloidal field strength) decreases exponentially throughout the simulation.

RESPONSE: The behavior of the poloidal energy in Figs. 3 and 6 was correctly explained.

11. As mentioned in my previous report, the English is understandable, but not quite right (especially in the new paragraphs included now), so a careful proofreading would be advisable.

RESPONSE: We tried to identify and correct any errors still left.

==> reply3.txt <==
2. The first 2 paragraphs of sec. 2.2, and eq. (17) in particular, still do not seem to be consistent. Is the outer boundary of the (modeled) crust taken to be the neutron drip (as said in the first paragraph) or the bottom of the ocean (as said in the second)? (It should be checked whether the rest of the paper is consistent with the correct option.) Evaluating eq. (17) at r=r_{cc} gives \rho=\rho_{cc}+\rho_{out}, which is "almost right" since \rho_{out}<<\rho_{cc}, but why not make it strictly right? Evaluating it at r=r_{nd} gives \rho=\rho_{out}, which is inconsistent with the statement that \rho_{out} is the density at the bottom of the ocean.

RESPONSE: The inconsistencies correctly pointed out here were clarified.
- Not really. See next item.

3. Eq. (19) is generally true. It does not depend on the assumption of an iron crust. It is also not clear how eq. (20) is used, since no value for n_I is given. Is it really taken to vary with temperature?

RESPONSE: We amended our text so that it is now clear that eq. (19) is not dependent on the assumption of iron, though an iron crust is indeed assumed for eq. (18). n_I is computed using eq.(18) and (19), and thus is taken to vary with temperature.
- It was said above that r_cc/r_out=0.95, so I assume r_out is fixed, which means that \rho_out is also fixed, i. e. independent of temperature (in the simulation, of course, not in reality). This is in contradiction with assuming that n_I is the ion density at the bottom of the ocean, obtained from eqs. (18) and (19) with \Gamma=175 (none of which is said explicitly in the paper, but which I seem to infer from the Response).
NEW RESPONSE: The situation is as follows. r_cc/r_out=0.95 is fixed. rho_out is calculated using eqs. (18) - (20) and is by construction a function of temperature. We use eq. (17) to compute density at other values of r. rho_cc is given the constant value mentioned in the manuscript, but as correctly pointed out in the previous comment, if we compute the density at r=r_cc, we get rho_cc+rho_out, which as we explain in the paper is almost equal to rho_cc (rho_cc and rho_out differ by some orders of magnitude). We added some clarifications to make our considerations more clear. Additionally, we changed all r_nd to r_out in Sections 3.1, 3.2 to avoid any confusion.

4. Lines 334-335: "assume that \rho_{out}, throughout the star"? What does that mean?

RESPONSE: Properly amended.
- Now it says "we ignore any small fluctuations that may occur on the star's surface and assume that ρout is constant throughout it". This again appears to be incompatible with the stated temperature-dependence.
NEW RESPONSE: We meant to say that the density is not assumed to vary meridionally, as does the temperature. We added the proper explanation to clarify this.

8. In line 419, since \Psi_0 is a magnetic flux, its units should be G cm^2, not just Gauss.

RESPONSE: Properly amended.
- Now the number given for the flux does not appear to make sense for a neutron star. Dividing be the cross-sectional area I get a field strength ~1 G.
NEW RESPONSE: Indeed, thank you for noticing that. We repeated our calculations and corrected the value.


